Identifying Non-Control Security-Critical Data through Program Dependence Learning

As control-flow protection gets widely deployed, it is difficult for attackers to corrupt control-data and achieve control-flow hijacking. Instead, data-oriented attacks, which manipulate non-control data, have been demonstrated to be feasible and powerful. In data-oriented attacks, a fundamental step is to identify non-control, security-critical data. However, critical data identification processes are not scalable in previous works, because they mainly rely on tedious human efforts to identify critical data. To address this issue, we propose a novel approach that combines traditional program analysis with deep learning. At a higher level, by examining how analysts identify critical data, we first propose dynamic analysis algorithms to identify the program semantics (and features) that are correlated with the impact of a critical data. Then, motivated by the unique challenges in the critical data identification task, we formalize the distinguishing features and use customized program dependence graphs (PDG) to embed the features. Different from previous works using deep learning to learn basic program semantics, this paper adopts a special neural network architecture that can capture the long dependency paths (in the PDG), through which a critical variable propagates its impact. We have implemented a fully-automatic toolchain and conducted comprehensive evaluations. According to the evaluations, our model can achieve 90% accuracy. The toolchain uncovers 80 potential critical variables in Google FuzzBench. In addition, we demonstrate the harmfulness of the exploits using the identified critical variables by simulating 7 data-oriented attacks through GDB.

==> priorreviewcomment.txt <==
Review #247A
===========================================================================

Overall merit
-------------
1. Reject

Reviewer confidence
-------------------
3. High

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The goal of this paper is to identify security-critical non-control data in binary applications, as such data is relevant wrt. data-oriented attacks.
To this end, the authors propose a method that builds an enhanced data-flow graph based on execution traces from said binaries.
This enhanced data-flow graph uses two node types to represent "live" variables and operations on such variables, respectively.
Nodes are connected by 4 types of edges, representing explicit/implicit data flow, control flow dependencies and a "redefinition" of a "live variable".
This graph is then consumed by a Relational Graph Convolutional Network with Bi-directional Propagation.
Since this type of network cannot cover long data-flow paths, an alternative approach converts this graph to subtrees per variable with its define/use relationships.
This tree structures are then consumed by a Tree-Long-Term-Short-Term Memory neural network.
The authors evaluate their approach on a dataset of six unix server programs with manually labeled variables.
In comparison with different neural networks, their Tree-LSTM approach prevails in k-fold cross validation with an accuracy of 87%, a precision of 91% and an F1 score of 0.91.

Strengths
---------
* The paper tackles an important topic: identifying security-critical non-control data in applications can aid to selectively apply costly hardening techniques that protect such data. Doing so in an automated fashion is relevant, as it otherwise requires significant manual effort.
* The authors mention numerous interesting insights and observations they made during the course of their research.
* The results shown in the evaluation are impressive; certainly good enough to investigate this area further, use as input to semi-automated analysis or "eagerly" applying selective hardening.
* The authors state that they will make their dataset public, which would certainly facilitate further research in this area.

Weaknesses
----------
* The authors entirely omit or handwaive important (design) decisions and implementation details. Examples:
  * The reasoning behind choosing a deep learning approach for the task is less-than obvious.
  * The program analysis part to reconstruct a dataflow graph from execution traces is covered in two paragraphs with a single reference to prior art (PIN).
* The paper is not organized/structured well, making it hard to follow.

Comments for author
-------------------
* What are your assumptions and how do you validate them? In the end, the results achieved by your system are impressive. However, it is based on numerous assumptions, themselves based on and yielding observations and insights. This key information should be presented in a concise form, in particular with assumptions being validated. For example, you write in III.A "that traditional machine learning methods may fail to tackle the feature extraction task" and that "In summary, deep learning seems necessary to address the above challenges.". This is a core assumption you make, yet I could not find any validation in the paper. What are the properties of the feature space that rule out traditional machine learning methods? Why can't e.g. a support-vector-machine be used for the task?

* Why operate on binaries?
  * Why did you choose to work with binaries? Binary analysis suffers from the loss of high-level abstractions of source, so unless dealing with a challenge that is unique to binaries, I would recommend to first assume that source code is available and validate an approach at that level. Typically lowering a working source-code program analysis task to binaries is a significant challenge in its own.
  * When working with binaries, why did you choose to work with execution traces? Execution traces require an exhaustive test set to not suffer from the coverage issue of dynamic analysis. How about picking a well-established binary analysis framework that will lift the machine code to an intermediate representation such as BAP IL, angr VEX or Zynamics REIL? Lots of research has gone into these approaches to re-establish some of the high-level abstractions that would make your analysis easier.

* How do you analyze the execution traces?
  * You write that you analyze the execution traces offline. What is your memory model for this offline analysis? How do you track variables as they are stored in memory and loaded at a later point in time?
  * How do you deal with variables that are embedded in structs? Do you try to re-establish high-level variables or do you go straight to SSA form?
  * You write "Whenever a stack frame or a heap chunk is deallocated, we mark the freed region so that future accesses to this region create new variables.". This sentence worries me. If a freed region is accessed, that's a use-after-free vulnerability.
  * What is the "noise" in the execution traces you talk about? It would help to have a concise definition (can be prose) of it.
  * How do you detect implicit data flow in your execution traces?
  * What is the coverage of your test cases wrt. to the variables identified as security critical?

* What is a global vs. local dependency/variable?
  * I could not find a definition in the paper, but assume you refer to intraprocedural vs. interprocedural use of data? Why do you not use these well-established terms?
  * How is your novel method to detect global vs. local control dependencies" based on counting basic blocks connected to such a definition of global vs. local dependencies? There is no connection between the block count and whether data is used solely within a function vs. across functions - both a large and a small block count can happen both intra- as well as interprocedurally. To differentiate between global and local dependencies, how about identifying the uses of a variable - if they involve control flow decisions in multiple functions, then it's a global control dependency.

* "Once the analysis is done, building the data-flow graph is quite straightforward. Therefore, we skip the details in our paper." I disagree. How you construct your input data is important as it is the foundational part that you build your machine learning approach on.

* Why do you not use a regular program dependency graph instead of your "enhanced data flow graph"? It readily can represent all the information you require. In addition, instead of attributing variables with the block count measure directly, you can derive it from the graph. Which brings me to the next question: How do you transform the graph (or tree) into a feature vector? The explanation given in section VII is very vague, an example would help.

* You write that you identify two types of critical data in your dataset, the first being data used by security controls (authentication flags, privilege bits), which is clear. However, the second type is unclear to me, especially with your reference to Heartbleed: do you actually refer to the sensitive data itself, or the data leading to its reveal, \ie ~the length of the buffer in the Heartbleed example?

* Evaluation terminology: it would help understanding if you just said what kind of validation you use for your model, e.g. k-fold cross validation.

Editorial remarks:

* The structure and presentation of the work can be significantly improved.
  * Section headings should be indicative of the content - "a straightforward method" is not a very indicative section heading.
  * Information is not grouped and hard to find: insights and observerations are scattered throughout the paper; information about how the DFG is obtained from execution traces is part of the "Dataset generation" section and transformation of the graph into a feature vector is part of the "Evaluation" section

How about adopting a structure along the following lines:
* Data acquisition (here goes your program analysis part)
* Data representation (here go your different encodings as graphs + conversion to feature vector)
* ML models + parameters
* Evaluation
  * Dataset
  * Results in different configurations
  * Comparison with other approaches

I would also recommend the authors to have a native speaker proof-read the paper.

Final remarks:

This research seems promising, I would encourage the authors to spend more time on validating their assumptions and building on existing research, in particular in the area of program analysis.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #247B
===========================================================================

Overall merit
-------------
1. Reject

Reviewer confidence
-------------------
3. High

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper proposes a deep learning method for identifying Non-control security-critical data in binaries for data-oriented exploits and defense. It introduces a "non-intuitive" enhanced data-flow tree from the execution traces and leverages a tree-LSTM model to learn data-flow features from such structure and finally identify critical variables. The evaluation results demonstrate that this non-intuitive method is significantly improved the prediction accuracy than other straightforward machine learning approaches.

Strengths
---------
- seems an interesting topic
- easy to follow

Weaknesses
----------
- Confusing motivation and use scenario
- Why non-intuitive?
- Dataset is too small

Comments for author
-------------------
I have to say this paper is quite confusing.

First of all, why this problem? The authors aim to automatically identify non-control security-critical data directly from binary. Why is this an important problem? I agree that finding non-control security-critical data from programs is important, so that you can protect them properly. But why do you have to do this directly from binary? Most of the data-flow integrity protection techniques require the source code of the program, to the best of my knowledge. Isn't it sufficient and more straightforward to identify these sensitive data directly from source code? In fact, the authors said in the paper that it is quite straightforward to write such a tool to find good candidates from the source code, and it is not difficult for human analysts to further confirm which candidates are indeed critical. I doubt it, BTW. 
Suppose it indeed makes sense to identify this kind of data from binary. How do you actually use this information? The paper never demonstrated how to protect the binary programs using this information, and how strong such protection can be. So, in the end, it circles back to my first question, why do you tackle this problem?

Second, it strikes me that there is no formal definition of non-control security-critical data. Even though its general sense could be quite vague and broad, the authors need to provide a narrower and more rigorous definition. Without such a clear definition, the whole evaluation seems too subjective. What does the source code actually check? How does a human analyst actually confirm this is indeed a true positive?

Third, the dataset is too small to train a good deep learning model. The better results obtained from their non-intuitive model might largely come from the model being bigger and more complex. Deep learning models can easily be overfitting. Given such a small dataset, the model can easily pick up some superficial artifacts from the dataset and make accurate predictions. The paper does not provide sufficient evaluation to demonstrate the learned model can generalize to different kinds of datasets. A more fundamental problem here is that there is no straightforward way to collect a large amount of training data, in order to train a good model. 
I am also uncomfortable with the word "non-intuitive". Being non-intuitive is a bad thing. I think the authors actually mean "sophisticated" or "more suitable", vs. the naive GNN architecture. Nevertheless, it is strange to see a paper explained a failed attempt in great detail and then switched to a better design. A naive solution could be a baseline in your evaluation, but it doesn't seem to make sense to talk about it in great detail.

==> reviewform.txt <==
Response to main concerns from reviewers:

##(Reviewer-A,B) Q1: Why is this an important problem? How do you actually use this identified critical data?

**Answer**:  
In the submitted version, we have rewritten related sections (Section 1 and Section 3.1) to clarify the use of identified critical data.
%
Specifically, the critical data can be used to build attacks to help us understand attackers' capability, 
and they can also be used as input to current defense mechanisms to provide a comprehensive protection (most of them require users to label critical data).


##(Reviewer-A,B) Q2: Why did you choose to work with binaries? Why did you choose to work with execution traces?

**Answer**:
Our method that combines Tree-LSTM and dependence tree will work on any form of the program, including source code, intermediate representation and binary, as long as we can generate an accurate program dependence graph.
%
Due to the challenge of alias analysis, it is challenging to statically generate interprocedural PDG from source level or binary level. 
%
Therefore, we adopt dynamic analysis to generate more accurate features for PDG.
%
Besides, the source code is not always available, especially for commercial productions.
%
Having a solution that directly works on binary can maximize the usability of our tool.


##(Reviewer-A) Q3: The reasoning behind choosing a deep learning approach?

**Answer**: 
Firstly, we have not seen any other work that can effectively identify critical data.
%
Based on our experience, critical-data identification requires understanding of the high-level program logic and the runtime context, which cannot be easily solved by traditional program analysis techniques. 
%
Secondly, we observe two merits of deep learning that make it preferable to solve our problem: 
%
1) deep learning is good at capturing complicated, implicit
patterns from the dataset. 
%
2) with enough training data, deep learning requires minimal
user interference and can automatically produce the result. 
%
Therefore, deep learning could save users from the tedious efforts in
understanding the program logic.



##(Reviewer-A) Q4: How do you analyze the execution traces? How you construct your input data?

**Answer**:
Firstly, our method relies on existing tools to generate the execution trace:
%
Intel Pin provides well written code for us to generate execution trace (e.g., instruction and memory tracer in its "tool" folder).
%
Secondly, our PDG generation is implemented based on libDFT ().
%
Thirdly, we put the details of some new features in Appendix A.


##(Reviewer-A) Q5: The paper is not organized/structured well, making it hard to follow.

**Answer**: We have thoroughly reorganized our paper to make it more readable.


##(Reviewer-A) Q6: Why that traditional machine learning methods may fail to tackle the feature extraction task? What are the properties of the feature space that rule out traditional machine learning methods? Why can't e.g. a support-vector-machine be used for the task?

**Answer**: We did not adopt machine learning mainly 
because two merits of deep learning that make it preferable to solve our problem that machine learning cannot afford: 
%
1) deep learning is good at capturing complicated, implicit
patterns from the dataset. 
%
2) with enough training data, deep learning requires minimal
user interference and can automatically produce the result. 
%
Besides, we add a new experiment in Section 6.3 to show that the SVM's performance on our dataset in the rewritten paper. 



##(Reviewer-A) Q7: The coverage issue of dynamic analysis.

**Answer**: Basically, we do not guarantee the code coverage since any critical data will be meaningful for defense and attack.
%
Usually, there is a trade-off among coverage (completeness) and accuracy (soundness) in program analysis through static or dynamic analysis. 
%
We choose dynamic analysis because we prefer accuracy. 
%
For others that prefer completeness, the same idea could be applied to statically generated PDG, but will probably achieve a lower accuracy.



##(Reviewer-A) Q8: How about picking a well-established binary analysis framework that will lift the machine code to an intermediate representation such as BAP IL, angr VEX or Zynamics REIL? 

**Answer**: Basically, we have no preference on the analysis tool as long as the tool can help us to generate accurate PDG. 
%
We plan to try different methods to build more accurate, complete PDGs in the future work.



##(Reviewer-A) Q9: How do you deal with variables that are embedded in structs? Do you try to re-establish high-level variables or do you go straight to SSA form?

**Answer**: In dynamic binary analysis, all variables are corresponding to a certain memory address. 
To solve the security data identification,
we do not need to know whether a variable is a standalone or embedded in struct,
because this is not related to whether it is critical or not.



##(Reviewer-A) Q10: You write "Whenever a stack frame or a heap chunk is deallocated, we mark the freed region so that future accesses to this region create new variables.". This sentence worries me. 
If a freed region is accessed, that's a use-after-free vulnerability.

**Answer**: In some case, a freed region in heap could be allocated and accessed again. 
In such case, the same address could hold two different variable. 
% 
Variable liveness analysis in our tool can separate these two variables in the same address but in different periods.



##(Reviewer-A) Q11: What is the "noise" in the execution traces you talk about? 

**Answer**: The "noise" in the execution trace is the instruction and data that not related to a critical variable,
but mixed with instructions that related to critical variable.
%
We have clarified the meaning in Section 3.2.



##(Reviewer-A) Q12: How do you detect implicit data flow in your execution traces?

**Answer**: Our tool will analyze each instruction to check whether it leverages base or index register for addressing,
then determine the source and destination of implicit data dependency accordingly.
%
We have clarified this point in Section 4.1.1.




##(Reviewer-A) Q13: What is a global vs. local dependency/variable?

**Answer**: 
In the submitted version, we have rewritten related sections (Section 4.1.2).



##(Reviewer-A) Q14: Why do you not use a regular program dependency graph instead of your "enhanced data flow graph"? 

**Answer**: Based on this suggestion, we found that a program dependency graph is a more suitable terms for our paper. 
%
However, the PDG adopt in our paper still has some difference from the standard PDG.
%
Therefore, we call it customized PDG.



##(Reviewer-A) Q15: Instead of attributing variables with the block count measure directly, you can derive it from the graph. 

**Answer**: The derived (transitive closures) control dependency is not accurate. 

We have clarified this point in Section 4.1.2.


##(Reviewer-A) Q16: How do you transform the graph (or tree) into a feature vector? 

**Answer**: the opcode types and the edge types, denoted by an integer value start from 0 in a dependence tree, 
are converted to a feature vector through an embedding layer.
%
The measured control dependencies (an integer value) is appended to the feature vector as the last element. 
% 
The edges are represented by a source vector and destination vector.
%
We have clarified this point at the beginning of Section 6.



##(Reviewer-A) Q17: The second type of critical data is unclear.

**Answer**: We have clarified this point in Section 4.2.



##(Reviewer-B) Q18: The authors said in the paper that it is quite straightforward to write such a tool to find good candidates from the source code, 
and it is not difficult for human analysts to further confirm which candidates are indeed critical. I doubt it, BTW. 

**Answer**: Firstty, we develop several heuristic-based rules to assist critical-data labeling. These rules help pinpoint candidate variables.
%
For example, the a threshold of measure of control dependency can help us to filter variables that have low "impact" on program execution.
%
We meant to say the it is easier to confirm candidates in source code level through human efforts than to confirm candidates in binary level.
However, a certain amount of human efforts is still needed.
%
We rephrase corresponding paragraphs in Section 4.2



##(Reviewer-B) Q19: What is the formal definition of non-control security-critical data?

**Answer**: Although several works have explored the attacks and defenses on
critical data, there is no formal
definition that clearly draws boundaries for critical data.
%
The reason is that critical data are usually identified based on the user's
understanding of the program logic and the execution context, not code
patterns nor data types.
%
To help readers get a common sense of the problem, we provide an
empirical explanation of critical data in the submitted version based on our manual
data-labeling practice to show the key differences between critical
data and non-critical ones.
%
We have clarified this point in Section 3.1.



##(Reviewer-B) Q20: the dataset is too small to train a good deep learning model. 
The better results obtained from their non-intuitive model might largely come from the model being bigger and more complex. 
Deep learning models can easily be overfitting. 
Given such a small dataset, the model can easily pick up some superficial artifacts from the dataset and make accurate predictions. 
The paper does not provide sufficient evaluation to demonstrate the learned model can generalize to different kinds of datasets. 
A more fundamental problem here is that there is no straightforward way to collect a large amount of training data, in order to train a good model. 

**Answer**: Firstly, when overfitting happens, the model will achieve high accuracy in training set and low accuracy in testing set. 
However, we did not observe such phenomenon during our training process.
%
Secondly, we also evaluate the model parameter size and training time of both GNN and Tree-LSTM based design, 
All these comparisons indicate that the Tree-LSTM based design has a lower model complexity compared with GNN.
%
Thirdly, usually a large dataset is helpful to train a better, 
however need more human effort for data annotation.
%
So, we gradually increased our dataset by adding new programs to our dataset, than found that 
a dataset with more than 800 variable usage instance, which consist of 145,860 nodes and 133,668 edges in total,
is enough for us to train a good model. 
%
All experiments results are obtained through 6-fold cross validation, 
which can reduce the randomness in our evaluation results.



##(Reviewer-B) Q21: I am also uncomfortable with the word "non-intuitive". Being non-intuitive is a bad thing. I think the authors actually mean "sophisticated" or "more suitable", vs. the naive GNN architecture. 
Nevertheless, it is strange to see a paper explained a failed attempt in great detail and then switched to a better design. A naive solution could be a baseline in your evaluation, but it doesn't seem to make sense to talk about it in great detail.

**Answer**: We have removed this term from the new submission.


==> revision.txt <==

[1] Why binaries? 
[2] Post-identification 
[6] Explain more on a small data set 

-- Dr. Hu 

[3] Why deep learning? 
[7] less terms in program analysis 

-- Zhilong 

[4] Missing content: trace to DFG 
     Why not using standard DFG?  
     Dr. Hu: enhanced PDG 
     Redefine new terms
     Avoid some new terms       

-- Zhilong
-- Cite the arXiv  

[5] Too many terms: need to reduce the number of terms 
      Clarify that Tree-LSTM is simpler. 
      Replace "non-intuitive" with "new" 

--- Haizhou (DL)  

